Operadic structure on the Gerstenhaber-Schack complex for prestacks

We introduce an operad which acts on the Gerstenhaber-Schack complex of a prestack as defined by Dinh Van and Lowen, and which in particular allows us to endow this complex with an underlying $L_{\infty}$-structure. We make use of the operad $\operatorname{Quilt}$ which was used by Hawkins in order to solve the presheaf case. Due to the additional difficulty posed by the presence of twists, we have to use $\operatorname{Quilt}$ in a fundamentally different way (even for presheaves) in order to allow for an extension to prestacks. The resulting $L_{\infty}$-algebra governs the deformation theory of the prestack.

==> Definition_c.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$1$};
		\node [style=none] (1) at (1, 0) {$2$};
		\node [style=none] (2) at (0.525, 0) {};
		\node [style=none] (3) at (-0.55, 0) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> E-k.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$k$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> E_i_side.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (-1, 0) {$1$};
		\node [style=none] (1) at (1, 0) {$2$};
		\node [style=none] (2) at (0.525, 0) {};
		\node [style=none] (3) at (-0.55, 0) {};
		\node [style=small dot] (4) at (0, 0.425) {$i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Hoch_5.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$m$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (0.4, 0) {$j_i$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Tree12.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}


==> Z_ij.tikz <==
\begin{tikzpicture}
	\begin{pgfonlayer}{nodelayer}
		\node [style=none] (0) at (0, -1) {$1$};
		\node [style=none] (1) at (0, 1) {$2$};
		\node [style=none] (2) at (0, 0.525) {};
		\node [style=none] (3) at (0, -0.55) {};
		\node [style=small dot] (4) at (1.3, 0) {$i-1+j$};
	\end{pgfonlayer}
	\begin{pgfonlayer}{edgelayer}
		\draw (2.center) to (3.center);
	\end{pgfonlayer}
\end{tikzpicture}

